Performance of Domain-Wall Encoding for Quantum Annealing

In this paper we experimentally test the performance of the recently proposed domain-wall encoding of discrete variables from [Chancellor Quantum Sci. Technol. 4 045004] on Ising model flux qubit quantum annealers. We compare this encoding with the traditional one-hot methods and find that they outperform the one-hot encoding for three different problems at different sizes both of the problem and of the variables. From these results we conclude that the domain-wall encoding yields superior performance against a variety of metrics furthermore, we do not find a single metric by which one hot performs better. We even find that a 2000Q quantum annealer with a drastically less connected hardware graph but using the domain-wall encoding can outperform the next generation Advantage processor if that processor uses one-hot encoding.

==> figures/k_coloring_frac_optimal_stdErr.txt <==
{'one hot 2000Q': {'xData': [3, 4, 5, 6, 7], 'yData': array([1.  , 0.52, 0.  ,  nan,  nan]), 'errorbars': array([0.        , 0.04995998, 0.        ,        nan,        nan])}, 'one hot Advantage': {'xData': [3, 4, 5, 6, 7], 'yData': array([1.  , 0.62, 0.02,  nan,  nan]), 'errorbars': array([0.        , 0.04853864, 0.014     ,        nan,        nan])}, 'domain wall 2000Q': {'xData': [3, 4, 5, 6, 7], 'yData': array([1.  , 0.87, 0.13,  nan,  nan]), 'errorbars': array([0.        , 0.03363034, 0.03363034,        nan,        nan])}, 'domain wall Advantage': {'xData': [3, 4, 5, 6, 7], 'yData': array([1.  , 0.95, 0.19,  nan,  nan]), 'errorbars': array([0.        , 0.02179449, 0.03923009,        nan,        nan])}}

==> figures/k_coloring_fractionBreakFree.txt <==
{'one hot 2000Q': {'xData': [3, 4, 5, 6, 7], 'yData': array([0.957 , 0.552 , 0.0096,    nan,    nan]), 'errorbars': array([0.0291719 , 0.12556273, 0.01287789,        nan,        nan])}, 'one hot Advantage': {'xData': [3, 4, 5, 6, 7], 'yData': array([0.9735, 0.8655, 0.4307, 0.0428, 0.    ]), 'errorbars': array([0.02346806, 0.04833994, 0.0984607 , 0.03358809, 0.        ])}, 'domain wall 2000Q': {'xData': [3, 4, 5, 6, 7], 'yData': array([0.9658, 0.5664, 0.1121, 0.0049,    nan]), 'errorbars': array([0.05725696, 0.24367404, 0.10307565, 0.00910988,        nan])}, 'domain wall Advantage': {'xData': [3, 4, 5, 6, 7], 'yData': array([0.9832, 0.909 , 0.7376, 0.3392, 0.0506]), 'errorbars': array([0.01696349, 0.06032412, 0.08882702, 0.10995163, 0.03307023])}}

==> figures/k_coloring_fractionCorrectDecode.txt <==
{'one hot 2000Q': {'xData': [3, 4, 5, 6, 7], 'yData': array([0.7782, 0.4209, 0.0755,    nan,    nan]), 'errorbars': array([0.076005  , 0.12172999, 0.05354204,        nan,        nan])}, 'one hot Advantage': {'xData': [3, 4, 5, 6, 7], 'yData': array([7.933e-01, 4.427e-01, 3.600e-02, 4.000e-04, 0.000e+00]), 'errorbars': array([0.06929726, 0.06746636, 0.02698148, 0.00195959, 0.        ])}, 'domain wall 2000Q': {'xData': [3, 4, 5, 6, 7], 'yData': array([0.9937, 0.962 , 0.7248, 0.287 ,    nan]), 'errorbars': array([0.02124406, 0.04027406, 0.14493778, 0.1522268 ,        nan])}, 'domain wall Advantage': {'xData': [3, 4, 5, 6, 7], 'yData': array([0.9922, 0.9708, 0.8524, 0.4345, 0.0588]), 'errorbars': array([0.01597373, 0.01957958, 0.05889177, 0.1161583 , 0.0484413 ])}}

==> figures/k_coloring_minColorTouch_norm.txt <==
{'one hot 2000Q': {'xData': [3, 4, 5, 6, 7], 'yData': array([0.07372999, 0.06323128,        inf,        nan,        nan]), 'errorbars': array([0.05983041, 0.02933082,        nan,        nan,        nan])}, 'one hot Advantage': {'xData': [3, 4, 5, 6, 7], 'yData': array([0.07372999, 0.05591617,        inf,        inf,        inf]), 'errorbars': array([0.05983041, 0.03501064,        nan,        nan,        nan])}, 'domain wall 2000Q': {'xData': [3, 4, 5, 6, 7], 'yData': array([0.07372999, 0.04375904, 0.05154367, 0.07451566,        nan]), 'errorbars': array([0.05983041, 0.03222456, 0.02441155, 0.02236692,        nan])}, 'domain wall Advantage': {'xData': [3, 4, 5, 6, 7], 'yData': array([0.07372999, 0.04014612, 0.04544291, 0.05644986,        inf]), 'errorbars': array([0.05983041, 0.02999582, 0.0217829 , 0.01762413,        nan])}}
